Compact vs. Scattered: Suitability of Southern 6.7GHz Methanol Masers for VLBI astrometry

The 6.7~GHz methanol maser transition is exclusively associated with young, high-mass stars and represents a potential target for astrometric studies, including accurate determination of their distance through trigonometric parallax measurements. There are more than 1000 known 6.7~GHz methanol maser sources in the Milky Way; however, not all are suitable targets for astrometric measurements. We have used the Long Baseline Array to observe 187 southern 6.7~GHz methanol masers and identify 69 sources with one or more maser spots that are sufficiently compact and intense to be suitable targets for very long baseline interferometry astrometry with current instruments. Maser compactness appears to be a strong function of Galactic position, with masers that are likely in nearby spiral arms being more compact, while those associated with distant arms or the central Galactic region being less compact - a relationship we associate with scatter broadening. This has implications for astrophysical masers, especially distant ones employed for Galactic astrometry.

==> filelist.txt <==
188,946+0,886_uv2.pdf
189,030+0,783_uv2.pdf
192,600-0,048_uv2.pdf
196,454-1,677_uv2.pdf
232,620+0,996_uv2.pdf
263,250+0,514_uv2.pdf
285,337-0,002_uv2.pdf
286,383-1,834_uv2.pdf
287,371+0,644_uv2.pdf
291,274-0,709_uv2.pdf
294,337-1,706_uv2.pdf
294,511-1,621_uv2.pdf
294,990-1,719_uv2.pdf
298,262+0,739_uv2.pdf
299,772-0,005_uv2.pdf
305,200+0,019_uv2.pdf
305,202+0,208_uv2.pdf
308,754+0,549_uv2.pdf
308,918+0,123_uv2.pdf
309,901+0,231_uv2.pdf
309,921+0,479_uv2.pdf
310,144+0,760_uv2.pdf
311,643-0,380_uv2.pdf
312,071+0,082_uv2.pdf
312,108+0,262_uv2.pdf
312,598+0,045_uv2.pdf
313,469+0,190_uv2.pdf
313,577+0,325_uv2.pdf
313,767-0,863_uv2.pdf
313,994-0,084_uv2.pdf
314,320+0,112_uv2.pdf
316,359-0,362_uv2.pdf
316,381-0,379_uv2.pdf
316,412-0,308_uv2.pdf
316,640-0,087_uv2.pdf
316,811-0,057_uv2.pdf
317,466-0,402_uv2.pdf
317,701+0,110_uv2.pdf
318,050+0,087_uv2.pdf
318,948-0,196_uv2.pdf
320,231-0,284_uv2.pdf
320,780+0,248_uv2.pdf
321,033-0,483_uv2.pdf
322,158+0,636_uv2.pdf
322,705-0,331_uv2.pdf
323,459-0,079_uv2.pdf
323,740-0,263_uv2.pdf
324,716+0,342_uv2.pdf
324,915+0,158_uv2.pdf
326,475+0,703_uv2.pdf
326,641+0,611_uv2.pdf
326,662+0,520_uv2.pdf
326,859-0,677_uv2.pdf
327,120+0,511_uv2.pdf
327,392+0,199_uv2.pdf
327,402+0,445_uv2.pdf
327,566-0,850_uv2.pdf
328,237-0,547_uv2.pdf
328,254-0,532_uv2.pdf
328,808+0,633_uv2.pdf
329,029-0,205_uv2.pdf
329,066-0,308_uv2.pdf
329,183-0,314_uv2.pdf
329,339+0,148_uv2.pdf
329,407-0,459_uv2.pdf
329,469+0,503_uv2.pdf
329,610+0,114_uv2.pdf
329,719+1,164_uv2.pdf
331,132-0,244_uv2.pdf
331,278-0,188_uv2.pdf
331,342-0,346_uv2.pdf
331,425+0,264_uv2.pdf
331,442-0,187_uv2.pdf
331,542-0,066_uv2.pdf
331,556-0,121_uv2.pdf
331,710+0,603_uv2.pdf
332,094-0,421_uv2.pdf
332,295+2,280_uv2.pdf
332,813-0,701_uv2.pdf
332,963-0,679_uv2.pdf
333,121-0,434_uv2.pdf
333,128-0,560_uv2.pdf
333,163-0,101_uv2.pdf
333,184-0,091_uv2.pdf
333,315+0,105_uv2.pdf
333,466-0,164_uv2.pdf
333,562-0,025_uv2.pdf
333,646+0,058_uv2.pdf
333,683-0,437_uv2.pdf
333,931-0,135_uv2.pdf
334,635-0,015_uv2.pdf
335,060-0,427_uv2.pdf
335,426-0,240_uv2.pdf
335,556-0,307_uv2.pdf
335,585-0,285_uv2.pdf
335,726+0,191_uv2.pdf
335,789+0,174_uv2.pdf
336,018-0,827_uv2.pdf
336,358-0,137_uv2.pdf
336,433-0,262_uv2.pdf
336,496-0,271_uv2.pdf
336,822+0,028_uv2.pdf
336,830-0,375_uv2.pdf
336,864+0,005_uv2.pdf
336,941-0,156_uv2.pdf
336,983-0,183_uv2.pdf
336,994-0,027_uv2.pdf
337,052-0,226_uv2.pdf
337,153-0,395_uv2.pdf
337,201+0,114_uv2.pdf
337,388-0,210_uv2.pdf
337,404-0,402_uv2.pdf
337,613-0,060_uv2.pdf
337,632-0,079_uv2.pdf
337,705-0,053_uv2.pdf
337,920-0,456_uv2.pdf
338,075+0,012_uv2.pdf
338,287+0,120_uv2.pdf
338,432+0,058_uv2.pdf
338,461-0,245_uv2.pdf
338,472+0,289_uv2.pdf
338,497+0,207_uv2.pdf
338,561+0,218_uv2.pdf
338,566+0,110_uv2.pdf
338,850+0,409_uv2.pdf
338,875-0,084_uv2.pdf
338,902+0,394_uv2.pdf
338,920+0,550_uv2.pdf
338,925+0,634_uv2.pdf
338,935-0,062_uv2.pdf
339,053-0,315_uv2.pdf
339,622-0,121_uv2.pdf
339,681-1,208_uv2.pdf
339,762+0,054_uv2.pdf
339,884-1,259_uv2.pdf
339,949-0,539_uv2.pdf
339,986-0,425_uv2.pdf
340,054-0,244_uv2.pdf
340,249-0,046_uv2.pdf
340,785-0,096_uv2.pdf
340,970-1,022_uv2.pdf
341,218-0,212_uv2.pdf
342,484+0,183_uv2.pdf
343,354-0,067_uv2.pdf
344,227-0,569_uv2.pdf
344,421+0,045_uv2.pdf
345,003-0,223_uv2.pdf
345,010+1,792_uv2.pdf
345,505+0,348_uv2.pdf
346,036+0,048_uv2.pdf
346,480+0,221_uv2.pdf
347,631+0,211_uv2.pdf
348,550-0,979_uv2.pdf
348,617-1,162_uv2.pdf
348,703-1,043_uv2.pdf
348,884+0,096_uv2.pdf
349,092+0,105_uv2.pdf
350,105+0,083_uv2.pdf
350,299+0,122_uv2.pdf
350,686-0,491_uv2.pdf
351,161+0,697_uv2.pdf
351,382-0,181_uv2.pdf
351,417+0,645_uv2.pdf
351,581-0,353_uv2.pdf
351,688+0,171_uv2.pdf
351,775-0,536_uv2.pdf
352,133-0,944_uv2.pdf
352,630-1,067_uv2.pdf
353,273+0,641_uv2.pdf
353,410-0,360_uv2.pdf
353,429-0,090_uv2.pdf
353,464+0,562_uv2.pdf
354,615+0,472_uv2.pdf
354,724+0,300_uv2.pdf
355,346+0,149_uv2.pdf
356,662-0,263_uv2.pdf
357,967-0,163_uv2.pdf
358,263-2,061_uv2.pdf
358,371-0,468_uv2.pdf
358,386-0,483_uv2.pdf
358,460-0,391_uv2.pdf
358,809-0,085_uv2.pdf
358,841-0,737_uv2.pdf
358,931-0,030_uv2.pdf
359,138+0,031_uv2.pdf
359,436-0,104_uv2.pdf
359,615-0,243_uv2.pdf

